Robust Gas Pipeline Network Expansion Planning to Support Power System Reliability

We examine the problem of optimal transport capacity expansion planning for a gas pipeline network to service the growing demand of gas-fired power plants that are increasingly used to provide base load, flexibility, and reserve generation for bulk electric system. The aim is to determine the minimal cost set of additional pipes and gas compressors that can be added to the network to provide the additional capacity to service future loads. This combinatorial optimization problem is initially formulated as a mixed-integer nonlinear program, which we then extend to account for the variability that is inherent to the demands of gas-fired electricity production and uncertainty in expected future loads. We consider here steady-state flow modeling while ensuring that the solution is feasible for all possible values of interval uncertainty in loads, which results in a challenging semi-infinite problem. We apply previously derived monotonicity properties that enable simplification of the problem to require constraint satisfaction in the two extremal scenarios only, and then formulate the robust gas pipeline network expansion planning problem using a mixed-integer second order cone formulation. We consider case studies on the Belgian network test case to examine the performance of the proposed approach.

==> r3.csv <==
12,0.6783885901419586,0.6727976806901771,12,0.6756833255837679,0.6730238316440338
1,0.8607547140177217,0.8172141856204821,1,0.7162584373933452,0.8385685793371744
81,0.7476862010701801,0.7480548999441088,81,0.7473044113654929,0.7480490590425617
2,0.8465174838227907,0.8007095248877251,2,0.6956638058859416,0.8210374774307765
211,0.8069207891835746,0.7708065079541004,211,0.6700518082709421,0.7970626617229047
16,0.625,0.625,16,0.625,0.625
11,0.707919098398976,0.7004426048476492,11,0.7046379490000433,0.7003792227111487
171,0.7606724929914197,0.7918378870783283,171,0.6503562555200305,0.8032446736259985
21,0.8069207891835746,0.7708065079541004,21,0.6700518082709421,0.7970626617229047
26,0.5822673128872161,0.583942229731157,26,0.642949165165443,0.5564288113918436
9,0.7423053970820703,0.741888808518154,9,0.7415708727755972,0.741831323878591
25,0.6176917146260444,0.6178675874910298,25,0.6433387945080559,0.6058410775121155
10,0.7216271868742546,0.7167702733591644,10,0.7192820084662824,0.7167196919445127
200017,0.7606724929914197,0.7918378870783283,200017,0.6503562555200305,0.8032446736259985
29,0.44437141060034746,0.45935909502595834,29,0.3417268810450302,0.41902217297287747
7,0.37687566074000534,0.6205677410635371,7,0.42150443745445354,0.6918339749738177
300008,0.8034083566344903,0.8037514949098167,300008,0.748125,0.748125
19,0.3626348369136673,0.3687370210255203,19,0.34106201661220814,0.36390860451094625
17,0.49886955321055604,0.5452113617115744,17,0.3410620166122062,0.560244548945834
400008,0.7476862010701801,0.7480548999441088,400008,0.7473044113654929,0.7480490590425617
51,0.8378500442488145,0.8380848085679522,51,1.0,1.0
8,0.6313045137617215,0.6317411393565853,8,0.6358719842097839,0.6587529924806516
6,0.375,0.375,6,0.4198282114574719,0.6905877652170526
24,0.6890288891737784,0.6844891321960617,24,0.6517404616488836,0.6925682736400851
231,0.7209927762603449,0.7134862551485712,231,0.6590814940860049,0.7337375201725268
4,0.786406727946664,0.6457076505625864,4,0.4513592310054449,0.7144706415762841
22,0.7653616075127405,0.7458852489783534,22,0.6666245750575206,0.773100592185514
261,0.5822673128872161,0.583942229731157,261,0.642949165165443,0.5564288113918436
3,0.8300451477395273,0.7764852187789028,3,0.6661374304916424,0.798001240948348
28,0.49269704925909413,0.5059379692946383,28,0.34215022701183356,0.4561972258617811
14,0.6522107189643268,0.6501385826967285,14,0.6510646579318088,0.6506552128442273
13,0.6563304983304867,0.6532619924450349,13,0.6542935658433311,0.6537251968400928
27,0.5418833477571872,0.5505270410111561,27,0.642479717406173,0.5087906803643515
15,0.6441504781587486,0.6477920677779833,15,0.6436773988862705,0.6477889677679239
41,0.7077718855157539,0.5472146472471229,41,0.6510646579318088,0.5279889013971125
18,0.5819338875643468,0.7088231037762985,18,0.3410620166122083,0.7371055971702436
5,0.6760259140965297,0.6763168534309115,5,0.5,0.5
100005,0.8378500442488145,0.8380848085679522,100005,1.0,1.0
500004,0.786406727946664,0.6457076505625864,500004,0.819986410322139,0.7144706415762841
20,0.31250000000000006,0.3125,20,0.3125,0.3124999999999999
23,0.7209927762603449,0.7134862551485712,23,0.6590814940860049,0.7337375201725268

